EMF-Aware Cellular Networks in RIS-Assisted Environments

The deployment of the 5th-generation cellular networks (5G) and beyond has triggered health concerns due to the electric and magnetic fields (EMF) exposure. In this paper, we propose a novel architecture to minimize the population exposure to EMF by considering a smart radio environment with a reconfigurable intelligent surface (RIS). Then, we optimize the RIS phases to minimize the exposure in terms of the exposure index (EI) while maintaining a minimum target quality of service. The proposed scheme achieves up to 20% reduction in EI compared to schemes without RISs.

==> Figures/FigPhasDesign/SAR_Q2.dat <==
  -9.7987121e+01   1.6973585e-03
  -9.6983688e+01   2.1385376e-03
  -9.5980255e+01   2.6943886e-03
  -9.4976822e+01   3.3895185e-03
  -9.3973388e+01   4.2006021e-03
  -9.2969955e+01   5.0192575e-03
  -9.1966522e+01   5.7903336e-03
  -9.0963088e+01   6.4260219e-03
  -8.9959655e+01   6.9864118e-03
  -8.8956222e+01   7.4993011e-03


==> Figures/FigPhasDesign/SAR_Q4.dat <==
  -9.7987121e+01   1.6195260e-03
  -9.6983688e+01   2.0404749e-03
  -9.5980255e+01   2.5708372e-03
  -9.4976822e+01   3.2360802e-03
  -9.3973388e+01   4.0307982e-03
  -9.2969955e+01   4.8964872e-03
  -9.1966522e+01   5.6880640e-03
  -9.0963088e+01   6.3735894e-03
  -8.9959655e+01   6.9522841e-03
  -8.8956222e+01   7.4837347e-03


==> Figures/FigPhasDesign/SAR_direct.dat <==
  -9.7987121e+01   2.0428433e-03
  -9.6983688e+01   2.5738213e-03
  -9.5980255e+01   3.2243783e-03
  -9.4976822e+01   3.9584329e-03
  -9.3973388e+01   4.6927295e-03
  -9.2969955e+01   5.4108314e-03
  -9.1966522e+01   6.0581963e-03
  -9.0963088e+01   6.6341705e-03
  -8.9959655e+01   7.1163412e-03
  -8.8956222e+01   7.6016068e-03


==> Figures/FigPhasDesign/SAR_fix.dat <==
  -9.7987121e+01   1.7956635e-03
  -9.6983688e+01   2.2877812e-03
  -9.5980255e+01   2.8510764e-03
  -9.4976822e+01   3.5729164e-03
  -9.3973388e+01   4.3251269e-03
  -9.2969955e+01   5.1035044e-03
  -9.1966522e+01   5.7801004e-03
  -9.0963088e+01   6.4121927e-03
  -8.9959655e+01   6.9265624e-03
  -8.8956222e+01   7.3874298e-03


==> Figures/FigPhasDesign/SAR_fmincon.dat <==
  -9.7987121e+01   1.6739945e-03
  -9.6983688e+01   2.0852279e-03
  -9.5980255e+01   2.6243015e-03
  -9.4976822e+01   3.3100242e-03
  -9.3973388e+01   4.1221604e-03
  -9.2969955e+01   4.9695935e-03
  -9.1966522e+01   5.7579021e-03
  -9.0963088e+01   6.4191425e-03
  -8.9959655e+01   6.9741324e-03
  -8.8956222e+01   7.4784828e-03


==> Figures/FigPhasDesign/SAR_mirror.dat <==
  -9.7987121e+01   2.0420683e-03
  -9.6983688e+01   2.5728449e-03
  -9.5980255e+01   3.2229036e-03
  -9.4976822e+01   3.9578923e-03
  -9.3973388e+01   4.6929164e-03
  -9.2969955e+01   5.4097786e-03
  -9.1966522e+01   6.0569959e-03
  -9.0963088e+01   6.6355198e-03
  -8.9959655e+01   7.1159048e-03
  -8.8956222e+01   7.6002078e-03


==> Figures/FigPhasDesign/SAR_optimized.dat <==
  -9.7987121e+01   1.6015873e-03
  -9.6983688e+01   2.0178735e-03
  -9.5980255e+01   2.5423613e-03
  -9.4976822e+01   3.1994487e-03
  -9.3973388e+01   3.9887491e-03
  -9.2969955e+01   4.8552560e-03
  -9.1966522e+01   5.6467586e-03
  -9.0963088e+01   6.3423814e-03
  -8.9959655e+01   6.9347934e-03
  -8.8956222e+01   7.4727256e-03


==> Figures/FigPhasDesign/SAR_rand.dat <==
  -9.7987121e+01   2.0222677e-03
  -9.6983688e+01   2.5478936e-03
  -9.5980255e+01   3.1928403e-03
  -9.4976822e+01   3.9274889e-03
  -9.3973388e+01   4.6644873e-03
  -9.2969955e+01   5.3860949e-03
  -9.1966522e+01   6.0346006e-03
  -9.0963088e+01   6.6147426e-03
  -8.9959655e+01   7.0996299e-03
  -8.8956222e+01   7.5838248e-03


==> Figures/FigPhasDesign/rate_Q2.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   1.0000000e+00
  -9.4976822e+01   9.9986231e-01
  -9.3973388e+01   9.9846405e-01
  -9.2969955e+01   9.9271259e-01
  -9.1966522e+01   9.8082458e-01
  -9.0963088e+01   9.6220541e-01
  -8.9959655e+01   9.3847440e-01
  -8.8956222e+01   9.1092937e-01


==> Figures/FigPhasDesign/rate_Q4.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   1.0000000e+00
  -9.4976822e+01   9.9991025e-01
  -9.3973388e+01   9.9887144e-01
  -9.2969955e+01   9.9526178e-01
  -9.1966522e+01   9.8469898e-01
  -9.0963088e+01   9.6776120e-01
  -8.9959655e+01   9.4474529e-01
  -8.8956222e+01   9.1771300e-01


==> Figures/FigPhasDesign/rate_direct.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   9.9959392e-01
  -9.4976822e+01   9.9725986e-01
  -9.3973388e+01   9.9089398e-01
  -9.2969955e+01   9.8016253e-01
  -9.1966522e+01   9.6419989e-01
  -9.0963088e+01   9.4307145e-01
  -8.9959655e+01   9.1695104e-01
  -8.8956222e+01   8.8851364e-01


==> Figures/FigPhasDesign/rate_fix.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   1.0000000e+00
  -9.4976822e+01   9.9917584e-01
  -9.3973388e+01   9.9589975e-01
  -9.2969955e+01   9.8747628e-01
  -9.1966522e+01   9.7369693e-01
  -9.0963088e+01   9.5489820e-01
  -8.9959655e+01   9.3068856e-01
  -8.8956222e+01   9.0457017e-01


==> Figures/FigPhasDesign/rate_fmincon.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   1.0000000e+00
  -9.4976822e+01   9.9993264e-01
  -9.3973388e+01   9.9922365e-01
  -9.2969955e+01   9.9547119e-01
  -9.1966522e+01   9.8503840e-01
  -9.0963088e+01   9.6701783e-01
  -8.9959655e+01   9.4372520e-01
  -8.8956222e+01   9.1663825e-01


==> Figures/FigPhasDesign/rate_mirror.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   9.9960052e-01
  -9.4976822e+01   9.9730034e-01
  -9.3973388e+01   9.9095581e-01
  -9.2969955e+01   9.8020048e-01
  -9.1966522e+01   9.6423208e-01
  -9.0963088e+01   9.4315889e-01
  -8.9959655e+01   9.1700079e-01
  -8.8956222e+01   8.8854168e-01


==> Figures/FigPhasDesign/rate_optimized.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   1.0000000e+00
  -9.5980255e+01   1.0000000e+00
  -9.4976822e+01   9.9990626e-01
  -9.3973388e+01   9.9888416e-01
  -9.2969955e+01   9.9560153e-01
  -9.1966522e+01   9.8531058e-01
  -9.0963088e+01   9.6884692e-01
  -8.9959655e+01   9.4623070e-01
  -8.8956222e+01   9.1942283e-01


==> Figures/FigPhasDesign/rate_rand.dat <==
  -9.7987121e+01   1.0000000e+00
  -9.6983688e+01   9.9999989e-01
  -9.5980255e+01   9.9960592e-01
  -9.4976822e+01   9.9747573e-01
  -9.3973388e+01   9.9134111e-01
  -9.2969955e+01   9.8084213e-01
  -9.1966522e+01   9.6500894e-01
  -9.0963088e+01   9.4411100e-01
  -8.9959655e+01   9.1815124e-01
  -8.8956222e+01   8.8977291e-01


==> Figures/RIS_element_simulation/SARM16.dat <==
   1.6000000e+01   1.2956906e-02
   3.2000000e+01   1.2012905e-02
   4.8000000e+01   1.1179493e-02
   6.4000000e+01   1.0722231e-02
   8.0000000e+01   1.0330729e-02
   9.6000000e+01   9.8062391e-03
   1.1200000e+02   9.5951566e-03
   1.2800000e+02   9.3760814e-03


==> Figures/RIS_element_simulation/SARM32.dat <==
   1.6000000e+01   1.2361860e-02
   3.2000000e+01   1.1277310e-02
   4.8000000e+01   1.0279734e-02
   6.4000000e+01   9.8132148e-03
   8.0000000e+01   9.2781807e-03
   9.6000000e+01   8.7604649e-03
   1.1200000e+02   8.5188751e-03
   1.2800000e+02   8.1416576e-03


==> Figures/RIS_element_simulation/SARM64.dat <==
   1.6000000e+01   1.1578227e-02
   3.2000000e+01   1.0280275e-02
   4.8000000e+01   9.1868535e-03
   6.4000000e+01   8.7978635e-03
   8.0000000e+01   8.2110382e-03
   9.6000000e+01   7.6110499e-03
   1.1200000e+02   7.3953796e-03
   1.2800000e+02   7.0566724e-03


==> Figures/RIS_element_simulation/rateM16.dat <==
   1.6000000e+01   3.1212138e-01
   3.2000000e+01   4.1129368e-01
   4.8000000e+01   4.8124559e-01
   6.4000000e+01   5.2480060e-01
   8.0000000e+01   5.5499374e-01
   9.6000000e+01   5.9447389e-01
   1.1200000e+02   6.1253591e-01
   1.2800000e+02   6.2906805e-01


==> Figures/RIS_element_simulation/rateM32.dat <==
   1.6000000e+01   3.8641858e-01
   3.2000000e+01   4.9124105e-01
   4.8000000e+01   5.6686811e-01
   6.4000000e+01   6.0461298e-01
   8.0000000e+01   6.4306458e-01
   9.6000000e+01   6.7398982e-01
   1.1200000e+02   6.8960399e-01
   1.2800000e+02   7.1053255e-01


==> Figures/RIS_element_simulation/rateM64.dat <==
   1.6000000e+01   4.6668418e-01
   3.2000000e+01   5.8029186e-01
   4.8000000e+01   6.5111877e-01
   6.4000000e+01   6.8390236e-01
   8.0000000e+01   7.1752958e-01
   9.6000000e+01   7.4680437e-01
   1.1200000e+02   7.5989226e-01
   1.2800000e+02   7.7469184e-01


==> Figures/convergance/objective1.dat <==
   1.0000000e+00   3.5693724e-03
   2.0000000e+00   3.0603450e-03
   3.0000000e+00   2.8809604e-03
   4.0000000e+00   2.8200982e-03
   5.0000000e+00   2.7930621e-03
   6.0000000e+00   2.7794543e-03
   7.0000000e+00   2.7704743e-03
   8.0000000e+00   2.7643840e-03
   9.0000000e+00   2.7601934e-03
   1.0000000e+01   2.7569204e-03
   1.1000000e+01   2.7546351e-03
   1.2000000e+01   2.7527398e-03
   1.3000000e+01   2.7513473e-03
   1.4000000e+01   2.7501237e-03
   1.5000000e+01   2.7493050e-03
   1.6000000e+01   2.7485099e-03
   1.7000000e+01   2.7479733e-03
   1.8000000e+01   2.7474113e-03
   1.9000000e+01   2.7470754e-03
   2.0000000e+01   2.7467104e-03
   2.1000000e+01   2.7464681e-03
   2.2000000e+01   2.7461421e-03
   2.3000000e+01   2.7459905e-03
   2.4000000e+01   2.7458197e-03
   2.5000000e+01   2.7454925e-03


==> Figures/convergance/objective2.dat <==
   1.0000000e+00   3.9140015e-03
   2.0000000e+00   3.3560448e-03
   3.0000000e+00   3.1593000e-03
   4.0000000e+00   3.0925900e-03
   5.0000000e+00   3.0628263e-03
   6.0000000e+00   3.0479221e-03
   7.0000000e+00   3.0381210e-03
   8.0000000e+00   3.0316185e-03
   9.0000000e+00   3.0269420e-03
   1.0000000e+01   3.0250996e-03
   1.1000000e+01   3.0224458e-03
   1.2000000e+01   3.0205158e-03
   1.3000000e+01   3.0189641e-03
   1.4000000e+01   3.0177646e-03
   1.5000000e+01   3.0168512e-03
   1.6000000e+01   3.0161124e-03
   1.7000000e+01   3.0155327e-03
   1.8000000e+01   3.0150693e-03
   1.9000000e+01   3.0147091e-03
   2.0000000e+01   3.0144164e-03
   2.1000000e+01   3.0141862e-03
   2.2000000e+01   3.0140025e-03
   2.3000000e+01   3.0138462e-03
   2.4000000e+01   3.0137143e-03
   2.5000000e+01   3.0135573e-03


==> Figures/convergance/objective3.dat <==
   1.0000000e+00   4.3078633e-03
   2.0000000e+00   3.6942179e-03
   3.0000000e+00   3.4776237e-03
   4.0000000e+00   3.4042584e-03
   5.0000000e+00   3.3717948e-03
   6.0000000e+00   3.3569557e-03
   7.0000000e+00   3.3462845e-03
   8.0000000e+00   3.3392959e-03
   9.0000000e+00   3.3342960e-03
   1.0000000e+01   3.3306000e-03
   1.1000000e+01   3.3278609e-03
   1.2000000e+01   3.3257820e-03
   1.3000000e+01   3.3241948e-03
   1.4000000e+01   3.3229730e-03
   1.5000000e+01   3.3220647e-03
   1.6000000e+01   3.3213560e-03
   1.7000000e+01   3.3208263e-03
   1.8000000e+01   3.3204158e-03
   1.9000000e+01   3.3201148e-03
   2.0000000e+01   3.3198891e-03
   2.1000000e+01   3.3197210e-03
   2.2000000e+01   3.3196001e-03
   2.3000000e+01   3.3195124e-03
   2.4000000e+01   3.3194510e-03
   2.5000000e+01   3.3193608e-03

